Applying recent secure element relay attack scenarios to the real world: Google Wallet Relay Attack

This report explains recent developments in relay attacks on contactless smartcards and secure elements. It further reveals how these relay attacks can be applied to the Google Wallet. Finally, it gives an overview of the components and results of a successful attempt to relay an EMV Mag-Stripe transaction between a Google Wallet device and an external card emulator over a wireless network.

==> images/blackberry9380.png.source.txt <==
http://www.phonearena.com/news/BlackBerry-Curve-9380-announced-the-first-ever-Curve-with-a-touchscreen_id23783


==> images/schlecker_paywave.jpg.source.txt <==
http://www.nfc.cc/2011/10/22/paypass-launch-in-austria-schlecker-to-be-the-first/

PayPass Launch in Austria: Schlecker to be the first

by NFC Admin, Samstag, 22 Oktober 2011

Austrias pharmacy chain Schlecker is the first chain store in Austria offering nation wide paypass payment at the POS. For contactless payment the VivoTech 5000 is used. For contacted payment using credit and debit card a Hypercom Artema Hybrid is used. Both terminals are managed by B+S Card Service.

In Austria currently only the Raiffeisenbank is offering contactless credit cards (Mastercard Classic). The prepaid version of paypass is not available to the customer.
Vivotech Terminal for Paypass at Schlecker

Vivotech 5000

Press Release
This entry was posted on Samstag, Oktober 22nd, 2011 at 15:45 and is filed under Allgemein, Payment. You can follow any responses to this entry through the RSS 2.0 feed. Responses are currently closed, but you can trackback from your own site.

